Training-free Neural Architecture Search through Variance of Knowledge of Deep Network Weights

Deep learning has revolutionized computer vision, but it achieved its tremendous success using deep network architectures which are mostly hand-crafted and therefore likely suboptimal. Neural Architecture Search (NAS) aims to bridge this gap by following a well-defined optimization paradigm which systematically looks for the best architecture, given objective criterion such as maximal classification accuracy. The main limitation of NAS is however its astronomical computational cost, as it typically requires training each candidate network architecture from scratch. In this paper, we aim to alleviate this limitation by proposing a novel training-free proxy for image classification accuracy based on Fisher Information. The proposed proxy has a strong theoretical background in statistics and it allows estimating expected image classification accuracy of a given deep network without training the network, thus significantly reducing computational cost of standard NAS algorithms. Our training-free proxy achieves state-of-the-art results on three public datasets and in two search spaces, both when evaluated using previously proposed metrics, as well as using a new metric that we propose which we demonstrate is more informative for practical NAS applications. The source code is publicly available at http://www.github.com/ondratybl/VKDNW

==> data/oct10/log_one_batch.csv <==
,pred_name,kendall,spearman,pearson,gain_norm,gain_exp,gain_log,auc_roc,auc_pr,auc_pr10
1,jacov_rank,0.6364777654440883,0.8198938662165186,0.778688058075576,0.9493694892054838,0.4337194526497849,0.45058073115869757,0.5747230922416589,0.4063381340096626,0.04331116463412409
31,fisher_dim_rank,0.6205619478656519,0.7612938542493211,0.7448966166339891,0.9428813213344407,0.4441756270135238,0.4330061017750281,0.5694473252454648,0.40345772499772936,0.043130258155994486
30,fisher_dim,0.6205619478656519,0.7612938542493211,0.7448966166339906,0.9428813213344407,0.4441756270135238,0.4330061017750281,0.5694473252454648,0.40345772499772936,0.043130258155994486
25,params_rank,0.6082432549815792,0.7786694711363564,0.680664927876176,0.9126345330558571,0.41449462297247536,0.42659076836028764,0.5707977379197627,0.4041663825984545,0.043017088676930354
16,nwot,0.6037385910338549,0.7880447646588751,0.04704262354104782,0.9420789588234463,0.44556761161866343,0.4344383394205164,0.5718552183576542,0.4044046126667903,0.043095881033256137
17,nwot_rank,0.6037385910338549,0.7880447646588751,0.7490937512900198,0.9420789588234463,0.44556761161866343,0.4344383394205164,0.5718552183576542,0.4044046126667903,0.043095881033256137
29,ours_rank,0.594893246480253,0.7890467650233371,0.752759695804701,0.9502278740077493,0.4303740631131358,0.45035949598847724,0.5722457553046152,0.40588727541340486,0.04349645763892861
27,ours_1_rank,0.5876135251836233,0.7823096797274183,0.7507640688609325,0.954781103112371,0.45633007498036693,0.4457715652491355,0.5720545212440737,0.40571005982972275,0.04357334394851016
0,jacov,0.5869258434442428,0.7720333241056203,0.04752196417325069,0.8833486094018234,0.4173268153387812,0.4221977252779546,0.5715274160469762,0.4005940847264515,0.041075180899753504
19,synflow_rank,0.5843062117613466,0.777467622355952,0.7464087406498965,0.947220058901066,0.4490449650077037,0.4468224353353287,0.5709805909266056,0.40466867534826934,0.04329449774834153
33,fisher_prob_svd_chisquare_rank,0.5661888222338182,0.7404475283953189,0.7336213567473572,0.9476565879111956,0.4504405338745515,0.4479691954413744,0.5673126337519845,0.4032952749066515,0.04332224858555912
3,grasp_rank,0.5625672839875482,0.7500852126921642,0.7201577445600329,0.9360327591596324,0.44409514418596086,0.4257663519275794,0.5691272974923913,0.4028109534709718,0.04299628607980214
11,flops_rank,0.5622614055618503,0.7524105330832391,0.7296431452864208,0.9126345330558571,0.4162753330962329,0.4268176760491275,0.5688228324364626,0.4031247823527897,0.04301856291821099
9,snip_rank,0.55464246522539,0.7378423606549324,0.7063176444000496,0.9336218685188477,0.4450172691392448,0.4360633251946488,0.5677987986623623,0.4015607733616714,0.04272442296308068
13,grad_norm_rank,0.5542052669382578,0.7375485539415444,0.7061032290673377,0.9312710507106193,0.4396122507984688,0.42556124089389813,0.5677782171264374,0.4015608486664784,0.04270628166869213
7,epe_nas_rank,0.5508177599721723,0.7430559691886586,0.7131537701177911,0.945086777175503,0.4485988916535687,0.4442037639535034,0.5684550550223462,0.40315259115122737,0.04327679064185549
5,fisher_rank,0.5504233604913983,0.7341883979989786,0.7040503435772734,0.9340372298975368,0.4217627892198311,0.44020600571006446,0.5675811624851979,0.4014723684675247,0.042728713359093354
24,params,0.5466478522386721,0.7176666802206046,0.5943858703959145,0.8793626232690067,0.41220495187510187,0.41415833070049374,0.5652661969303742,0.3991432364567694,0.041883243386476435
35,fisher_prob_svd_entropy_rank,0.5458782477239497,0.7192341616196478,0.7331831360145462,0.9475450041155015,0.4506445091240101,0.45025414694069493,0.5665285398274518,0.402455228019605,0.04322089881163112
14,l2_norm,0.5443795292799215,0.7374236413545409,0.7448908698479215,0.9472469528967822,0.43713066012693563,0.4482129615804375,0.5679267311118847,0.40287641609226693,0.04321693731083161
15,l2_norm_rank,0.5443795292799215,0.7374236413545409,0.7082658282317369,0.9472469528967822,0.43713066012693563,0.4482129615804375,0.5679267311118847,0.40287641609226693,0.04321693731083161
23,zen_rank,0.537463457644423,0.7354026575940723,0.7052371256450745,0.910198811535748,0.4108406639923961,0.42470149787313494,0.5676947741078304,0.4035309431357648,0.0433061247646467
21,plain_rank,0.5167623494706992,0.7112987274865638,0.687466976117638,0.9415564442601136,0.4473535349056659,0.4349447992820752,0.5659876516897058,0.4017343211127764,0.04312436784461394
37,fisher_prob_svd_norm_nuc_rank,0.5034144768212747,0.7061384638466377,0.6855942436330938,0.9241339726369505,0.3951860532218806,0.4507425132573674,0.5658095779663512,0.4021871877033205,0.04323610057673734
10,flops,0.5008302565991322,0.6895257057372081,0.582749253327188,0.8791471987019308,0.4239716511501338,0.4052062759927474,0.5631326052151742,0.3980499720801311,0.041800417041210354
8,snip,0.4040408444001756,0.5426125842516732,0.047067760055827364,0.47280811557049474,0.06109840335635884,0.24651234761585086,0.5506810217772791,0.38492881778434623,0.037380365553937575
12,grad_norm,0.4036730399164598,0.5422036254088586,0.04704744588009985,0.4830175162199994,0.09077940697961771,0.24677524870580786,0.550709562887441,0.38500179412675667,0.03735671485304159
18,synflow,0.36507190094514186,0.4657349289931441,0.158933976791936,0.9134469823914976,0.4350208537562455,0.4283184400539659,0.5461528682333812,0.3918186203158878,0.04213858289902003
2,grasp,0.3606383945326446,0.5020687443811815,0.04452730367143627,0.5752279540626498,0.12781915932111843,0.31072277919329866,0.5470351837342476,0.38519731466015567,0.03811660507170539
4,fisher,0.35987948528426883,0.4886772162523412,-0.06819016982332363,0.4805350011791581,0.12091300073707557,0.22373721310605396,0.5464490197739436,0.3817569077467224,0.03662732958814818
32,fisher_prob_svd_chisquare,0.29252182151541256,0.3855177996527251,0.5218202493123971,0.9307623307550799,0.4451974579944281,0.42544636166750327,0.5385365964469093,0.3821313790814619,0.04169928418207382
22,zen,0.09250970663885226,0.11228279431195572,0.047029526579500464,0.7876776067247265,0.398568262786915,0.34451212384749264,0.5132529869539036,0.35541650033935585,0.031583933035690764
34,fisher_prob_svd_entropy,0.04706634678796677,0.06476040533491215,0.130714442911864,0.8977592519269174,0.44993320266022596,0.43742322641552434,0.516870449392097,0.3634519799832755,0.03622298634602945
6,epe_nas,0.03962355655383169,0.05933676414239911,0.04702635733990605,0.7359158458276118,0.3579999999819023,0.35149066892630404,0.5069466146200962,0.3612058336036848,0.036107747083157095
28,ours,-0.014699969343741551,-0.020385924811317797,0.032478136133172915,0.6003468778678938,0.28470022721724075,0.26699090686258475,0.49801054980146536,0.3573810976845844,0.03651037277496334
26,ours_1,-0.1399715877370989,-0.2036768065544515,-0.04614835725615392,0.6003468778678938,0.15161225113561388,0.2848786408057026,0.4831030102165124,0.3482543617413602,0.03501707952937867
20,plain,-0.16418087782946342,-0.24625489287277025,0.0470262206865685,0.6201931242843531,0.12669077861200445,0.36409884999685427,0.4782851929892117,0.3453163417953265,0.034917085236491716
36,fisher_prob_svd_norm_nuc,-0.4123416204585018,-0.563234997976334,-0.6898449524831372,0.25082552619548715,0.11557673494629224,0.11993274429132882,0.4492092027731603,0.31436989361716733,0.02137217550514475


==> data/oct10/preds_corr_with_params.csv <==
,kendall_with_params
epe_nas,0.02676355361691332
plain,0.11322641137208059
ours,0.12043212373559377
zen,0.27717146682819704
grasp,0.3709610797506159
jacov,0.3881580075821204
fisher,0.42900863838725406
synflow,0.44187755766457143
grad_norm,0.4752830320102635
snip,0.4799508340004056
nwot,0.5668863904831849
l2_norm,0.6019252566333531
flops,0.9695809951287593
params,1.0


==> data/oct10/val_accs_per_fisher_dim.csv <==
fisher_dim,mean_target,count_observations
21.0,14.345017163594566,291
66.0,27.104647167430425,1370
111.0,34.16033032746804,2704
156.0,38.751995254278405,2840
201.0,41.395011968579055,1664
246.0,42.98710932810108,512
291.0,44.224999950726826,64


==> data/oct10/val_accs_per_params.csv <==
params,mean_target,count_observations
0.080456,14.345017163594566,291
0.108456,25.41367393517042,685
0.136456,31.485305677002,676
0.164456,35.23239431991398,355
0.192456,36.62884609643007,104
0.220456,36.43124994246165,16
0.248456,35.33333319091797,1
0.323496,28.79562039969043,685
0.351496,34.871005869073514,1352
0.379496,39.05358367228859,1065
0.407496,41.645993534381574,416
0.435496,43.015833287556966,80
0.463496,44.116666653103294,6
0.566536,35.414003894723145,676
0.594536,39.555962389771366,1065
0.622536,42.12596148856073,624
0.650536,43.82479161643982,160
0.678536,44.99333326822917,15
0.809576,38.95492952813341,355
0.837576,41.54759611096749,416
0.865576,43.41374995416005,160
0.893576,45.23666662394206,20
1.052616,40.16121788807405,104
1.080616,42.230416627566015,80
1.108616,43.76888882175022,15
1.295656,40.5395832751592,16
1.323656,42.16111112297906,6
1.538696,41.23333317057292,1


==> data/oct28/ImageNet16-120_False_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,
az_nas_rank,0.6946274743345107,0.0010600276756590238,0.8761521318238181,0.0007345336182551937,0.8901589298814647,0.001381934464219948,0.6000981494057867,9.076693405429178e-05,0.4012024879982229,4.707713005114034e-05,0.043570745587219156,1.8192782782487014e-05,0.9517785006988169,0.0076781582974673294,0.4414886822473438,0.005247395787846978,0.4502605945839055,0.0030921754755883625,43.6155555589464,0.9554780406512376,44.5339777363756,0.11612831932522895,ImageNet16-120,5,False
grad_norm_rank,0.32137479197886554,0.0003442438109375716,0.44019949850746654,0.0004534533818435229,0.06730589452566406,0.0058264959267380146,0.5524802666151117,3.520433509040084e-05,0.3670133509940133,4.485652238583189e-05,0.035338203966573487,3.4520142391260324e-05,0.5099171199091626,0.010377142242664712,0.16471759521211085,0.03169979906944367,0.23086623456222605,0.028206513195582872,19.831111099815367,10.871353220230233,30.08353329584291,0.14729382698619414,ImageNet16-120,5,False
gradsign_rank,-0.20391522523994934,0.0007846363665926337,-0.26557876811777836,0.0011708417786540166,0.07578900954675226,0.0002668979175424837,0.4832483553418078,0.00011479638029218125,0.30846160767361425,5.338761588879546e-05,0.021209148955768947,3.420876108888924e-05,0.32296926631085104,0.018078415946886316,0.15543091105715412,0.02304144443214998,0.15127499534139255,0.008874211702088273,15.861111095767551,3.32415867682725,15.2995999792845,0.47215282210026993,ImageNet16-120,5,False
grasp_rank,0.334729459793459,0.0030792615987947987,0.4727236127921418,0.004341591705352649,0.008447406561758202,0.01759965533956995,0.5536400235229774,0.00044450103065279414,0.36880921946471024,0.00037772166901153256,0.03618460253296314,0.00011253949228184497,0.5998879498458405,0.014029718169522448,0.25573106315616023,0.019840848631696602,0.2714422609875967,0.025152478877570147,26.759999983723958,3.254499253543678,31.65286662757619,0.5462339466292947,ImageNet16-120,5,False
jacov_rank,0.5381201129647532,0.001229712909809256,0.702770558806281,0.0016404953816346556,0.5752657245433939,0.010781766950353969,0.5870332798123405,0.00013643252299492422,0.3855655491833166,0.0003359169681137108,0.0391873644635342,0.00015885911994462692,0.8063967999726144,0.016387571602522476,0.3872476696840719,0.018710176594333817,0.3758825222698585,0.008824893209832504,39.10666659647624,3.0790871571050094,38.37337772833591,0.6283173861758355,ImageNet16-120,5,False
naswot_rank,0.5828345464164879,8.82116162713676e-05,0.7684527482899813,0.00010976765104632866,0.8137213882846617,9.888808925154021e-06,0.5907654233753175,1.4987980058713181e-05,0.3947164840426217,1.660333335255487e-05,0.042637145142614886,1.1230730489667407e-05,0.9290186455330554,0.004379356861206226,0.4023638310722383,0.009253509243607228,0.4465012405559011,0.00199622588082017,37.108888803439676,3.647275333156452,44.56646661352539,0.04323303138576962,ImageNet16-120,5,False
snip_rank,0.40257942750930126,0.00038973971284852343,0.5393256299583162,0.0004827873753306502,0.14793995513210675,0.009228087749267252,0.5650386451146996,4.551555657101454e-05,0.3714099607681042,6.407693142656599e-05,0.03589162358525367,4.541076031081135e-05,0.5189251957770377,0.020092258723252047,0.18720683160972157,0.04898446438198077,0.2280483888805876,0.017049931454163097,19.576666647911072,11.08749670081691,31.13519995769797,0.4384804790575492,ImageNet16-120,5,False
synflow_rank,0.5554533451365183,0.00022756413386772355,0.7471369912571582,0.0001541790409825138,0.06948941282061916,0.00034530332660244917,0.5871615550444929,2.1151190374547145e-05,0.39179028942776056,9.605555668128678e-06,0.04196381005895376,9.738435607809668e-06,0.8963607176297937,0.011222570959737208,0.4084808621657591,0.02109448851229394,0.42493245913367944,0.008192025409148184,38.98444442952474,5.513152620994102,42.08013328120592,0.08785922309517327,ImageNet16-120,5,False
te_nas_rank,0.45767708560726933,0.0010752874813903504,0.6388974734226505,0.0014477884451712844,0.658389301985916,0.0011010273597028709,0.5760834464797567,0.0001430160085507369,0.3832987310711446,0.00013833258400017568,0.04019799387436995,6.250769141707831e-05,0.8481731131003979,0.0029417945035890365,0.39388055752851847,0.0017378494542064755,0.3977496252861412,0.0036340608081908083,39.191111040581596,0.27893090655772035,39.90799994169787,0.15157585660966372,ImageNet16-120,5,False
vkdnw_chisquare_rank,-0.05562316727986827,0.003128777495418081,-0.07375030235765603,0.00438996675605549,-0.40707098008504766,0.00030400816980524287,0.4869340006083947,0.00042148840331014453,0.30958297156811243,0.0001587366235976314,0.019595919802408716,1.4850504467996073e-05,0.017796929647804046,0.0,0.008333333320429986,2.555474869677143e-12,0.008333333321809086,1.7675439273876988e-12,0.8333333326975506,0.0,0.8333333323584661,0.0,ImageNet16-120,5,False
vkdnw_comb_rank,0.7148183190668986,0.0004542142043315488,0.8881459290233824,0.00034239742946770075,0.8928976074611812,0.0004588272339563149,0.6009714827923673,3.583689077810324e-05,0.40282344748045074,2.3845815618487472e-05,0.043976349938091894,1.2682433150571905e-05,0.9537618184712955,0.004426559074923865,0.44729709956642105,0.006134304958351686,0.4448756476681483,0.0025428951328667223,44.57222217441135,1.2892001234829065,44.69377773109266,0.1549860425830273,ImageNet16-120,5,False
vkdnw_dim_rank,0.5742734274039176,0.0,0.7162983384520083,0.0,0.6536202724829008,0.0,0.5768348683719122,0.0,0.3891979515916961,0.0,0.04283836185515152,0.0,0.9432261484324782,0.0,0.4000077108244753,0.0,0.4515385666812787,0.0,35.47777768792047,0.0,44.297777720303,0.0,ImageNet16-120,5,False
vkdnw_exp_rank,0.6802380109346772,0.0009527910496358713,0.869126011241278,0.0007391492210507439,0.8505127468144265,0.0007851568838360828,0.5986635205541068,7.901653915260845e-05,0.40152627153391657,5.907814961406391e-05,0.043867270397275136,2.1686950014224544e-05,0.9592182104046856,0.004596212061126967,0.4445650698266815,0.005363925956094101,0.4513074870523324,0.004439763362085101,43.984444434271914,0.8798709129397093,44.76664440282525,0.0805726584095395,ImageNet16-120,5,False
vkdnw_prog_rank,0.6928390940723254,0.0003334117720255883,0.8776494688217247,0.0001856074326184275,0.8500699613562445,0.0006617975620894507,0.5989563246080796,3.173634585529705e-05,0.4021559309113269,2.2209989050601422e-05,0.04398345281223124,1.8475233642383203e-05,0.9548032507795794,0.005147686554038884,0.44788256745120936,0.00713599332255535,0.44523840786079444,0.00533126920357568,45.1811110941569,1.276542841772942,44.725555513712564,0.03921033527599363,ImageNet16-120,5,False
vkdnw_rank,0.5156874331373504,0.00044764514900363044,0.7063047178473986,0.0006360757814609057,0.642139069644484,0.0004338122972303148,0.5789358532901623,3.5521662117757026e-05,0.39136379143852895,3.899665943882387e-05,0.0432710037565563,3.974442916691586e-05,0.9439477130637893,0.00720290162515965,0.44011199055726735,0.009807082793107106,0.4410713934199314,0.0026308576647420755,44.01777774319119,1.0698909786956403,44.13257773030598,0.13685243518689974,ImageNet16-120,5,False
vkdnw_train_rank,0.6395955219927517,0.0012530771623165647,0.8258840945003781,0.0010957393863934627,0.8230708281195053,0.0016114647214111634,0.5934858181718828,0.00012124378096517896,0.39612813372817357,0.00010931195533517723,0.04233525660498701,8.044155974790989e-05,0.887667662013356,0.011339378346586142,0.4026157267661759,0.02513585315720837,0.42045308620259975,0.0030643921574576064,39.28111106940376,5.072538039262013,42.478311064388706,0.3471454199547407,ImageNet16-120,5,False
zen_rank,0.25035376888045985,0.0001819754827782884,0.3441699574924664,0.00027583788840393556,0.4542242311998247,0.000127432006654168,0.5472313178204562,2.5841114498273596e-05,0.3544742458167919,1.8482694602896993e-05,0.03161575455374956,1.9648414771122595e-05,0.7838835840491094,0.0004264743414778515,0.3987555118803039,0.0015528145108401523,0.3498906206035429,0.0021056159451813793,40.76666664632162,0.0,34.99084440155369,0.139268207392341,ImageNet16-120,5,False
zico_rank,0.5940779568776666,0.00039118855714787926,0.7871337132650235,0.00028970995299505654,0.746884301915486,6.576208195571892e-05,0.5915990559520722,6.304091178133356e-05,0.3959250800127989,1.655150631418473e-05,0.042858100608466655,1.3746827022774149e-05,0.916819527618055,0.0022006501883592585,0.4190237858572461,0.0023342581794583207,0.4308753740989119,0.002368231309699078,41.44444444783529,0.0,44.224666621317546,0.025178500484384376,ImageNet16-120,5,False


==> data/oct28/ImageNet16-120_True_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered,train_size
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,,
az_nas_rank,0.6738658659649299,0.0013439374872376924,0.8595725521488106,0.0010050509823372573,0.8731112239117331,0.0016293023545087726,0.5778148845479738,9.563356036800017e-05,0.40976759041963307,6.744792604016219e-05,0.04396997528013585,2.6748112849324468e-05,0.9540358124044535,0.00427653149614835,0.4422415985156511,0.004716797118922111,0.4491507302126922,0.0027426063932912124,43.6155555589464,0.9554780406512376,44.50368884714762,0.06391629465917893,ImageNet16-120,5,True,
grad_norm_rank,0.3098421463200214,0.0007428469751802035,0.41674877229082535,0.0007761567863909677,0.0308180437018591,0.006744022497213574,0.5376614001217295,0.0001019583715859823,0.381141123597001,5.952234236547367e-05,0.03692385483832821,4.173913290370727e-05,0.5099171199091626,0.010377142242664712,0.16471759521211085,0.03169979906944367,0.23086623456222605,0.028206513195582872,19.831111099815367,10.871353220230233,30.08353329584291,0.14729382698619414,ImageNet16-120,5,True,
gradsign_rank,-0.4547380078752072,0.0018240529966663545,-0.6276101559271705,0.0024658963377731085,-0.6792217152643361,0.0006183333557794432,0.4423172082800523,0.000233358129256821,0.31227227755831344,9.386517372676999e-05,0.020591205184396517,4.0091247320375835e-05,0.29291202291437124,0.010690081048809514,0.13886055151658544,0.017651047197593618,0.1311859740326674,0.007345549797515558,14.411111082543266,3.8431918122161886,13.641622204761081,0.27059855441809555,ImageNet16-120,5,True,
grasp_rank,0.3602597777359601,0.004111957043905278,0.5031313530319801,0.005707360418888256,0.011718405212190062,0.032726483081839536,0.546552409538548,0.0005963167821841525,0.3852204730506097,0.0005492519000382448,0.03774929081276448,0.00019898719377880035,0.6028196312333703,0.011648036679232044,0.2557554793611586,0.019853253984017653,0.27341842782556436,0.024120039396028886,26.759999983723958,3.254499253543678,32.60593329236772,0.28125686234888414,ImageNet16-120,5,True,
jacov_rank,0.6028358492984719,0.0009488295452437654,0.7799700082870642,0.0013392899555129888,0.3893723435236056,0.013477359303058418,0.5719339359551243,0.00010917006040903141,0.4012646240528264,0.00034687842631082053,0.040705910251850844,0.0002038542683384917,0.8177510185069365,0.0255557057609248,0.3866365478367213,0.018346560526513237,0.38292296313165103,0.011874151215901376,39.383333287556965,2.9817034503351665,39.45311106020101,0.3679246458565968,ImageNet16-120,5,True,
naswot_rank,0.6050799291488409,0.00035848272171641105,0.7938951906860124,0.0003987034242362514,0.8157122104002482,0.00011277831929237257,0.5727101169849346,3.17374427242054e-05,0.40564576258706364,2.865750048905024e-05,0.04315482129712017,8.46422378547068e-06,0.9290186455330554,0.004379356861206226,0.4023638310722383,0.009253509243607228,0.4465012405559011,0.00199622588082017,37.108888803439676,3.647275333156452,44.56646661352539,0.04323303138576962,ImageNet16-120,5,True,
snip_rank,0.38932244558907847,0.0007944097111106169,0.5212177679142256,0.00026251288796824706,0.10774230166156087,0.011794036100092668,0.5489373844752423,4.5367816178679696e-05,0.3843379983121249,5.75279854964686e-05,0.0373247605023716,4.645747130098644e-05,0.5189251957770377,0.020092258723252047,0.18720683160972157,0.04898446438198077,0.2280483888805876,0.017049931454163097,19.576666647911072,11.08749670081691,31.13519995769797,0.4384804790575492,ImageNet16-120,5,True,
synflow_rank,0.5311590710225947,0.00012686812907592012,0.7185744040658062,8.512401679597667e-05,0.08235666387642072,0.00045232300053783673,0.5656921901282042,7.679368273990227e-06,0.40017957393850434,7.556012145048531e-06,0.04203243466407926,2.154256738330407e-05,0.8963607176297937,0.011222570959737208,0.4084808621657591,0.02109448851229394,0.42493245913367944,0.008192025409148184,38.98444442952474,5.513152620994102,42.08013328120592,0.08785922309517327,ImageNet16-120,5,True,
te_nas_rank,0.5218944198921239,0.001199601301007933,0.7082489927107121,0.0013540614095689965,0.6697668287332365,0.001256483456293181,0.5640009823165844,0.00012021828574941009,0.39929041905438384,8.814900908218505e-05,0.04184732120107809,3.6736677306144386e-05,0.8724243398846081,0.004408819392820864,0.4026089382951176,0.00400604280858046,0.411099017488575,0.004334754910817587,40.03777774251302,1.0569464354487552,41.38819994587538,0.28878369258701186,ImageNet16-120,5,True,
vkdnw_chisquare_rank,0.13410190354637436,0.0066846941320334325,0.2086752102148953,0.009612003252452858,0.20799226737332593,0.00859101529046718,0.5275722552631555,0.0009325350679773025,0.3660132851283443,0.0007320671398720291,0.03364019479598897,0.0001769883619777909,0.6826858538342164,0.04348052481870245,0.31576940327086683,0.03922076761712159,0.3358225999112897,0.02291309376158523,29.559999954393174,6.223628796092731,31.927977731866623,0.8004341591314285,ImageNet16-120,5,True,
vkdnw_comb_rank,0.7455982215307165,0.00022808280959520295,0.9072365411956713,0.00018686505630183497,0.9168779840999786,0.000569505703926114,0.58121590602289,2.6282287595986187e-05,0.412395270816563,1.8845300898304384e-05,0.04427808987937189,3.0043142256228302e-05,0.9542755136603086,0.0037618446008890415,0.44776046444767115,0.006777513616461805,0.4468132866112816,0.002254407038363732,44.79555551825629,1.3382686144942335,44.72206662042237,0.12991929145307893,ImageNet16-120,5,True,
vkdnw_dim_rank,0.6229657564904733,0.0,0.7635950374453903,0.0,0.7474849065503747,0.0,0.5682461581505518,0.0,0.40382690484515116,0.0,0.04324171880120191,0.0,0.9432261484324782,0.0,0.4299844680953024,0.0,0.45006474780259287,0.0,35.47777768792047,0.0,44.297777720303,0.0,ImageNet16-120,5,True,
vkdnw_exp_rank,0.6798763872696869,0.001271357535960634,0.865929380642686,0.0010366122373763643,0.880268176226618,0.001113315341646842,0.578313047140869,8.392490613293036e-05,0.41042108948403,7.105812734034432e-05,0.044163471481416125,3.6807622621526854e-05,0.9592365393595218,0.004112004080868508,0.4470309219016329,0.006084798023190378,0.4512711711093965,0.003724864773549283,44.619999992201066,1.14348394823332,44.7217332911716,0.054896961005052446,ImageNet16-120,5,True,
vkdnw_prog_rank,0.7237563498069162,0.0003212046198505705,0.896902319318112,0.0003120738364737966,0.9015071473825023,0.0005984470093068466,0.5803537450788487,2.586359945650958e-05,0.41194981502583994,3.7821219830955254e-05,0.044267307856533746,3.079224749855545e-05,0.9548904928117461,0.003711156302631731,0.44578623862736444,0.0072675021680363786,0.44753202490959937,0.00412707132331157,44.49666667243109,1.4146259371704546,44.78431107217746,0.08695097106072462,ImageNet16-120,5,True,
vkdnw_rank,0.6091262948532824,0.000585478334097509,0.8020645457063482,0.0007216192161586823,0.8027202594342213,0.0012842265056054053,0.5722470894623412,7.565951118158692e-05,0.40652057489380067,3.921019033102041e-05,0.04351020925032158,4.17918692277607e-05,0.9439477130637893,0.00720290162515965,0.44011199055726735,0.009807082793107106,0.4410713934199314,0.0026308576647420755,44.01777774319119,1.0698909786956403,44.13257773030598,0.13685243518689974,ImageNet16-120,5,True,
vkdnw_train_rank,0.6556441637976136,0.0015114413555039642,0.8340477286397402,0.0015025435232829756,0.8513517647629195,0.0015099555547243126,0.574621970270768,0.00012873222660717478,0.4063419918790137,0.0001316995485021559,0.04270431524305802,8.435745032146095e-05,0.8983904035185561,0.008075552754486166,0.41520837366638813,0.014954873642977476,0.4213836181890628,0.003243594727284682,41.83555552402073,0.8805213357811256,42.6920888432685,0.4160616749498185,ImageNet16-120,5,True,
zen_rank,0.0911641032523492,0.00034327711757101327,0.10924776486078988,0.000495953867858778,0.0793071968546652,0.00043871677202630613,0.5129244031851583,4.893809987708911e-05,0.3558756362805003,2.2566322631407623e-05,0.03161433796826467,2.89506158423523e-05,0.7913501527142621,0.0011065079842732329,0.3987555118803039,0.0015528145108401523,0.3498906206035429,0.0021056159451813793,40.76666664632162,0.0,35.17702217872789,0.10606978289783706,ImageNet16-120,5,True,
zico_rank,0.586974385223483,0.00027304003970280355,0.7789987615352882,0.0003679709066484616,0.7567194520367116,7.848455653022467e-05,0.5708484491963789,5.094989374760145e-05,0.4048451157410969,2.3311989879158582e-05,0.0431109514397663,7.404959101921893e-06,0.916819527618055,0.0022006501883592585,0.4190237858572461,0.0023342581794583207,0.4308753740989119,0.002368231309699078,41.44444444783529,0.0,44.224666621317546,0.025178500484384376,ImageNet16-120,5,True,
pred_model_vkdnw,0.5383175846692241,0.035723455221947184,0.7341333762554282,0.03868021065777181,0.7001272959560865,0.08595503925139125,0.5655215609005518,0.004170294670606437,0.40360234859664945,0.001428944297436016,0.043326663480453706,0.0003179756634910541,0.9393986100841352,0.013369533106024099,0.4355296290282043,0.008715500929207804,0.43959398660333193,0.010073544430762355,43.578888814290366,0.7145792342779876,43.89855550362142,0.7533272921845625,ImageNet16-120,5,True,32.0
pred_model_vkdnw,0.5952434755868717,0.011315524573484005,0.7862881500715101,0.010677302985053875,0.8022197136067474,0.009701816384992738,0.5708948743636475,0.0007477894397329956,0.4062193155904696,0.0005610434012983709,0.04381969183958581,0.00012308324305970045,0.9580058448902911,0.008962570134047896,0.4503653844967143,0.0060578569625769725,0.4476777955788405,0.007841185474172308,45.52999993794759,0.5358533894773609,44.59797772851563,0.30759536998595305,ImageNet16-120,5,True,128.0
pred_model_vkdnw,0.6062323543921998,0.001937719531833808,0.7966787788311157,0.0020266302241121643,0.816854717824738,0.004172594583339565,0.5718440539744292,0.0002627515572535405,0.4069363313742942,0.0003111092421387067,0.043826204765688985,9.073827714851105e-05,0.9567671339839336,0.010026767144417753,0.4471316056370359,0.010901352758608549,0.44805499358082085,0.004491108995044922,45.12666659071181,1.6022139496415573,44.51839994472249,0.3863098144389146,ImageNet16-120,5,True,1024.0
pred_model_vkdnw+zs,0.6695349331240183,0.02017000202691994,0.8519194373523791,0.01747798440700475,0.8385015393169034,0.018903777125361454,0.5760534500557442,0.0013539206503420066,0.40916199178546303,0.001012445865124267,0.0438710544376882,0.00018883526940064152,0.9476677421286755,0.017728517959090206,0.443313988911035,0.01402686750281364,0.4446795772802085,0.00966932529403689,44.51222218763563,1.4745547483992618,44.3405777266371,0.500911673619932,ImageNet16-120,5,True,32.0
pred_model_vkdnw+zs,0.7545961767682112,0.013065015434267703,0.9156610759496024,0.01025598834970723,0.9111058355391668,0.008383478515889288,0.5814325719544072,0.0010728116036941436,0.4133339707614028,0.0007362379878508998,0.044546566782288806,0.00017241479955257432,0.9670516988247415,0.0029015483801084836,0.45360994845302294,0.002188049406548602,0.4535688579692807,0.003466089319547618,45.222222170003256,0.21271327352134428,45.075311065205895,0.2259650287036752,ImageNet16-120,5,True,128.0
pred_model_vkdnw+zs,0.8291301808283386,0.005852333139291517,0.9575353579005166,0.002584636125079922,0.9625329544224301,0.0036321322729314545,0.5854840035673803,0.00045593691872119455,0.415930657005426,0.0001848697015278614,0.04493359385821348,7.699140793779094e-05,0.9811022558814704,0.005226010933945045,0.46182947697810517,0.004169316242425026,0.4582398621442655,0.0035206899556971083,46.316666610717775,0.7037597334561144,45.65471106123182,0.1902353128574044,ImageNet16-120,5,True,1024.0
pred_model_vkdnw+zs+graf,0.6716115664380895,0.019349667849275474,0.85543075382713,0.016951795347420986,0.8356748410634612,0.020122776067526986,0.5761003672371027,0.0013347599937096216,0.40932168120947565,0.0010306104070901042,0.04391953986753036,0.000267423728017882,0.9534462650940878,0.013094525195247913,0.44670069454715416,0.01094700306831334,0.4480332886618853,0.0066994532539975,44.49888883599175,1.2998598722282206,44.55106661433919,0.4651635727299432,ImageNet16-120,5,True,32.0
pred_model_vkdnw+zs+graf,0.7576911093422299,0.013022135648735382,0.9172424993585114,0.010067862267329922,0.9122761679800258,0.008365141811357396,0.5815340843812912,0.0010753157929100543,0.41346785225980326,0.0007951871070021493,0.044599662923602616,0.00020609900959797574,0.9712064970094911,0.0027382279803905524,0.45637446448200053,0.0009860662632287147,0.45587156597914735,0.0035751644959323725,45.45111105719673,0.38132327002373184,45.3237110601671,0.19450311059661535,ImageNet16-120,5,True,128.0
pred_model_vkdnw+zs+graf,0.8403515978071988,0.004227758779376129,0.962770053125195,0.0016994956354797572,0.9657125213380358,0.003592633093175042,0.5858407349485907,0.00042064001123041656,0.41631081979119405,0.00016058240099211765,0.04503656534425876,6.237146631896423e-05,0.9828176560131359,0.001521432135526481,0.462661724127471,0.001883723081140811,0.4600952038025826,0.0027423998881227858,46.261111046346024,0.3391164757001686,45.65579994879829,0.12914049550323817,ImageNet16-120,5,True,1024.0


==> data/oct28/cifar100_False_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,
az_nas_rank,0.7229126177850926,0.0007346492605874259,0.8999109917439535,0.0005626157637381803,0.8589847571706499,0.0013941745726366798,0.6017474486491785,6.921052142247414e-05,0.6758946783412156,3.786406331207527e-05,0.06965567343705074,8.907044416360758e-06,0.9659516691895422,0.0011575081531177997,0.7086117884475345,0.002939681742176554,0.7050023643758047,0.0020430347478749386,70.86066662719728,0.7293505725680641,70.31251996437581,0.05100909139472404,cifar100,5,False
grad_norm_rank,0.3581655471790397,0.0005680415293809638,0.4885967837803368,0.0009118424500948226,0.10108595244980485,0.006451629467177182,0.5654010213699342,9.99058320467802e-05,0.6556720768697338,2.556331120587727e-05,0.06610396725771665,3.0037426015302144e-05,0.8512268692281328,0.0014855010587459087,0.6035895338835268,0.010971858865927766,0.6153741938747557,0.005175540792794858,61.13866666137695,1.024243916754753,63.903906643949384,0.12726593786245516,cifar100,5,False
gradsign_rank,-0.24024495882024793,0.0005361295206086122,-0.3144772418620919,0.0004250572236469509,0.2144100460086542,0.00011282549762116918,0.49281700253842614,3.726682546120659e-05,0.5861273948036309,0.00010940175626855541,0.046369777902256416,0.00012290291735618,0.5206513631827429,0.02936307043369536,0.35936426824804946,0.08772986214320062,0.38743016362094435,0.05575283990553953,35.09066663879395,15.614333040983603,39.205439978369654,1.7621137568083713,cifar100,5,False
grasp_rank,0.3214093347721471,0.003612405465052341,0.46031752797301995,0.005320670010117029,0.0010078853347091578,0.0033520839771408245,0.5549526519390643,0.000542350977962275,0.6515089855647751,0.00031956437213202175,0.06633316276992429,0.0001420744517941864,0.8557282615008057,0.013014831593040482,0.6028719842281994,0.02311487033734583,0.6248515620716593,0.015013430139336939,59.33066666463217,5.3312868061125585,64.01949331177165,0.4710510267842677,cifar100,5,False
jacov_rank,0.5543562044829545,0.0010633303037562271,0.7204258360398386,0.0006868078928991944,0.7894485101476538,0.01516315948843628,0.5925151164140098,3.731939197601565e-05,0.6649107914400327,7.614771756454626e-05,0.06633909594149331,8.407788399367033e-05,0.9032922204463711,0.008132655875371582,0.6623330463688518,0.013071936288339182,0.6613449488093298,0.005877892591059606,64.75066664306641,1.9061266729592896,65.8647466398356,0.38919018637775243,cifar100,5,False
naswot_rank,0.578942036024305,0.00010812493490093569,0.7681891566562543,0.00013896510460555461,0.7980208970859677,6.810622104005272e-05,0.5932879724582012,2.4532104429444816e-05,0.6707772932571563,1.3662161865408298e-05,0.0692045730854165,1.5758082222469075e-05,0.9481920500617648,0.002254971359826393,0.679140677754052,0.007872189469978282,0.6962757358287145,0.001998920709954453,66.40933335164388,1.571210409443388,70.17337330484212,0.02606635085101807,cifar100,5,False
snip_rank,0.461286282663046,0.00027256993041415426,0.6196438207266989,0.0006698269912468476,0.18774665090735693,0.005289788765856054,0.5816683908237088,7.156771223868958e-05,0.6610454053948167,4.797885644413075e-05,0.06630352398380439,3.141686730192064e-05,0.8481696812130591,0.0053296257183883524,0.6027736589684849,0.024611596863831634,0.6185626764181233,0.011839865989090181,59.92066664978027,5.677396900351741,64.18389331005453,0.09707251033786249,cifar100,5,False
synflow_rank,0.5647935099552405,0.00024776412025442755,0.7611855015702587,0.00016594163413348513,0.05721204512362278,0.0002976354722082192,0.5888414573922891,1.7464814429137622e-05,0.6695825661160673,9.96129515097601e-06,0.06949560469756991,3.2296551215137178e-06,0.9659440869897805,0.0020018343412690535,0.7060253108647272,0.008336649620015507,0.7058793084078798,0.004251129146497261,70.66266663289389,2.21247268927598,70.37425329713949,0.051622590984652,cifar100,5,False
te_nas_rank,0.48138831986124986,0.0012655760959850314,0.6649199071961557,0.0014513534493307112,0.6494521975078826,0.000560387423106052,0.5854138922313163,8.776883097563869e-05,0.6648224423419812,7.413753519022842e-05,0.06817944593316645,5.70271083541625e-05,0.9261271010922245,0.004372965308102722,0.6765646657232509,0.0058478068136383786,0.6753329596076947,0.0010896488712364252,67.63599997558593,1.3102807082337657,67.83339997258301,0.2801416890298597,cifar100,5,False
vkdnw_chisquare_rank,0.016805696698047067,0.003247029802926977,0.024679549015023713,0.004612388805180698,-0.46018620446180136,0.0005888771214162809,0.49032914639198666,0.00035132590845220744,0.5789900627333646,0.00014013408091518223,0.03961402171150265,3.010881517101723e-05,0.01368448109861671,0.0,0.009999999994888629,1.4363498219581808e-12,0.009999999995021765,7.511146397774491e-13,0.999999999364217,0.0,0.9999999995040894,0.0,cifar100,5,False
vkdnw_comb_rank,0.7320953068016901,0.0004808067532305011,0.904157638083104,0.00024846734265179186,0.8443519281341292,0.0004249154935841548,0.6015509727579634,3.094911083932323e-05,0.6763434665088571,1.7150850494962197e-05,0.06991408131581436,1.4471251431659954e-05,0.9650973718018104,0.0018128305497826188,0.70672684890332,0.0023702988014467435,0.7056509916304589,0.0033775104637988854,70.69799998006185,0.4466766419605423,70.39513330508218,0.08724195949790836,cifar100,5,False
vkdnw_dim_rank,0.594196567718424,0.0,0.7374527976189557,0.0,0.5438449903503034,0.0,0.5763001476218266,0.0,0.6648556164590473,0.0,0.06947983881300343,0.0,0.9618636454144746,0.0,0.6811526557640456,0.0,0.7021916235183212,0.0,65.70666669514975,0.0,70.15146663895672,0.0,cifar100,5,False
vkdnw_exp_rank,0.6924712530311193,0.001049389512569726,0.8804969885427194,0.0007779037174891994,0.7785586016843644,0.0005840404435516447,0.5979743701518595,6.794370850077504e-05,0.6749502370671814,4.690684912486013e-05,0.06985702052220344,2.334069588155269e-05,0.968353238217795,0.0012623342685129414,0.7089757440893785,0.00252653293937199,0.7077613456533343,0.0017416495027551178,70.83533328572591,0.7281430160214963,70.56682663331298,0.10930181022967189,cifar100,5,False
vkdnw_prog_rank,0.7110667400041637,0.000627066078386848,0.8943643747686647,0.00040723793955771865,0.786098482645223,0.0004924977211297976,0.5992558433639925,3.782575288695203e-05,0.6756687726377623,2.3311640504265048e-05,0.06990629622879407,1.711719175242653e-05,0.9691532180435566,0.000517334421431316,0.7089691686846373,0.00319148415745946,0.70794528411814,0.0018321397635538566,70.84399996215821,0.6071536109997171,70.53954663449709,0.06953627988609873,cifar100,5,False
vkdnw_rank,0.5306229992189945,0.0005979856600941091,0.7241515169615699,0.0005943771643317085,0.5723876311953566,0.0008195384405346311,0.5787735206136988,4.107439827075618e-05,0.6666580725061444,3.4726033669732034e-05,0.0697859993908797,2.5951541363166378e-05,0.9631308704919146,0.0023312238116013494,0.7028910910320084,0.0041091729590764636,0.7054034635566089,0.0032679078422211084,70.17399992228191,0.6920636948081061,70.34118663562012,0.056519345196995474,cifar100,5,False
vkdnw_train_rank,0.6885817433392618,0.0007040347722092784,0.8723615749648088,0.0005560255489005718,0.8006088728703646,0.0008132474485201231,0.5978550705332124,5.429796596694511e-05,0.6741503840350422,3.469436807174942e-05,0.06954241941662936,7.497329383676026e-06,0.9565409108798839,0.004965769382601897,0.693275092649466,0.013367227751071254,0.7036869894798145,0.0009039732759223478,68.05333330891928,2.8820430649566466,70.14414663522949,0.1513601928210286,cifar100,5,False
zen_rank,0.23176887291479434,0.00011976298222372522,0.2998183399434037,0.00023715737096897466,0.45596004098125575,0.00015601409975352003,0.5456166056599848,1.891357876268184e-05,0.6295350453711983,1.526321335565125e-05,0.05805048517964175,1.5092947250271481e-05,0.8778788881260272,0.0003814644586310274,0.676032661844774,0.001155183949897848,0.6186934701467841,0.0016608429096331648,68.09999999389649,0.0,62.485439977945965,0.0714955728461558,cifar100,5,False
zico_rank,0.6002215007259161,0.0005128513334319772,0.7946138657404594,0.0004973464942122063,0.6414685540854719,6.728632354838557e-05,0.5925178074133794,4.586787727961995e-05,0.6719286633484305,1.92788975467504e-05,0.06986807247620845,1.2592162153647459e-05,0.9669475614111043,0.0005713240820396642,0.7083252585695945,0.0006056960665870056,0.705531012301772,0.001329290493803821,71.10666660563152,0.0,70.5162532999593,0.015989053529019134,cifar100,5,False


==> data/oct28/cifar100_True_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered,train_size
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,,
az_nas_rank,0.6960747343247247,0.0009027276823766529,0.8804778497470304,0.0007284135419791576,0.8595644438980079,0.0018188732890994013,0.5771043060819797,6.212583316874055e-05,0.6810751319810066,3.7990663346608885e-05,0.06982653242242462,2.0565273165926288e-05,0.9679633188645894,0.0007766914109612682,0.7105641442318337,0.0017711576721133034,0.706504293450356,0.001036574617286794,71.27399997558594,0.3373952575509071,70.37869329709471,0.03795791984687296,cifar100,5,True,
grad_norm_rank,0.3394007304766679,0.0010096705774012183,0.44971199815208757,0.0017835294694840318,0.08869321840301439,0.006757646434284622,0.5430168859867162,0.0002388860909702725,0.663695974286675,5.643461111216424e-05,0.06680992924914136,2.7635930941524632e-05,0.8512268692281328,0.0014855010587459087,0.6035895338835268,0.010971858865927766,0.6153741938747557,0.005175540792794858,61.13866666137695,1.024243916754753,63.903906643949384,0.12726593786245516,cifar100,5,True,
gradsign_rank,-0.5284667117873749,0.0011126624778719926,-0.7209675392886462,0.0012144026580283417,-0.6947725956925822,0.0003960213226349432,0.4355941811991584,0.00010339499287140986,0.5777863450850742,4.4916237932778983e-05,0.04238524156759298,7.743655181128373e-05,0.40481526205425833,0.02416878803116222,0.2658391592155419,0.041885007031607975,0.29033806241683724,0.0628096085124685,23.407999988098148,11.751941824400784,31.938306650051366,2.1262071947005476,cifar100,5,True,
grasp_rank,0.3479324838999528,0.00491107037520637,0.49562667790977216,0.0071015889622984205,-0.0013837278524394068,0.006496233899885783,0.5492338427565999,0.0005730699248906215,0.6652528216864806,0.0004397461738491017,0.06713253108438563,0.00022601671057820706,0.8573373576889812,0.012874912759750699,0.6028719842281994,0.02311487033734583,0.6248515620716593,0.015013430139336939,59.33066666463217,5.3312868061125585,64.66927997789307,0.43275925082821515,cifar100,5,True,
jacov_rank,0.6383545697872356,0.0016856823734391776,0.8192192667524937,0.0012372782785241103,0.4899905209961414,0.04176258764274382,0.5748152403843338,6.90228346094716e-05,0.6768587462198309,0.00015001844697651347,0.06805102999692975,0.00013467283714318782,0.9220554426028984,0.010194942796377712,0.6729154053995232,0.023646962866487195,0.6663178209630118,0.009200727975825284,66.83866662841797,3.256341303869686,67.35321330607503,0.47511013996379486,cifar100,5,True,
naswot_rank,0.6069648657597126,0.00042946093266541864,0.7989852771354174,0.00043330877787662133,0.833906317621134,6.412831006318798e-05,0.5731747997617991,2.008393986146053e-05,0.6782888439885127,2.115592778473422e-05,0.06950659167900662,2.6539572226149536e-05,0.9481920500617648,0.002254971359826393,0.679140677754052,0.007872189469978282,0.6962757358287145,0.001998920709954453,66.40933335164388,1.571210409443388,70.17337330484212,0.02606635085101807,cifar100,5,True,
snip_rank,0.43990499496559365,0.00046044094916296443,0.5965897893521925,0.0003698012644888387,0.17436247251288767,0.006398315891883987,0.5608088809590398,5.0896508713614895e-05,0.6688327886650154,2.5003437745401306e-05,0.06696485973744815,2.076919822543941e-05,0.8481696812130591,0.0053296257183883524,0.6027736589684849,0.024611596863831634,0.6185626764181233,0.011839865989090181,59.92066664978027,5.677396900351741,64.18389331005453,0.09707251033786249,cifar100,5,True,
synflow_rank,0.5534317036898707,0.00017574458292761078,0.7498955931313243,0.0001294384716520162,0.07920461787934348,0.00043732144172094,0.5678641209582277,9.177374660380491e-06,0.676324690651885,7.0835743606476875e-06,0.06965498184989538,2.965089271446576e-05,0.9659440869897805,0.0020018343412690535,0.7060253108647272,0.008336649620015507,0.7058793084078798,0.004251129146497261,70.66266663289389,2.21247268927598,70.37425329713949,0.051622590984652,cifar100,5,True,
te_nas_rank,0.5386610365728446,0.002242887099174918,0.7239887847158697,0.0024318416360755942,0.6433240029896632,0.0013852432102877735,0.5689272170358042,0.00014878126552551196,0.6749980063445971,9.247227313489309e-05,0.06901423552416856,2.4478117362038187e-05,0.9409243224204473,0.004568787084157302,0.6862142909405392,0.006910926282010614,0.6879800772503611,0.003334622854571437,68.7899999637858,0.913746861047161,68.98571996797281,0.07657393319231165,cifar100,5,True,
vkdnw_chisquare_rank,0.2446876658421287,0.005355935391555765,0.3588726366670404,0.007721382101777576,0.35611368999522264,0.006542953964341437,0.5458485702750397,0.0007419482770576696,0.6537075900744982,0.0006266319991124991,0.06246539836853775,0.00019494311169197044,0.8372862665054708,0.015574965924010946,0.6217038120444578,0.0175971558671841,0.6064934524699935,0.017909015729686766,61.99399996520996,3.191399381312895,60.832506640519206,0.28470158732820294,cifar100,5,True,
vkdnw_comb_rank,0.7572468898179807,0.0007306578331173711,0.9211949826174504,0.00037426843749955294,0.9015298875147382,0.0011946570932205988,0.5797106635308816,3.3758897840048406e-05,0.6826454700759943,2.4973896931261454e-05,0.07007535189365906,2.4322098475099042e-05,0.965715644361613,0.0021088837253567224,0.7078260147237361,0.0017043663776607604,0.7054512999153415,0.0030588707848341334,70.99333329671224,0.3581976519720424,70.48303997106933,0.09777972417633139,cifar100,5,True,
vkdnw_dim_rank,0.6464602831816189,0.0,0.7874313608088123,0.0,0.6993802407746593,0.0,0.5694265485816797,0.0,0.6774196171594286,0.0,0.06974840838566959,0.0,0.9618636454144746,0.0,0.7067477025307375,0.0,0.7079101694409191,0.0,65.70666669514975,0.0,70.15146663895672,0.0,cifar100,5,True,
vkdnw_exp_rank,0.6892950382686365,0.0014131326608488616,0.8765389037462104,0.0010722553721501903,0.8476236413354895,0.0016060730054385643,0.5761445307460259,7.864155796533378e-05,0.6809978742391488,4.964122789863594e-05,0.07002554728599408,3.286767126299557e-05,0.968926964558848,0.0008446651786758689,0.7103682431946139,0.0012350111946822877,0.7081900782234516,0.0017182455367198307,71.11533327229817,0.4970558043990309,70.54582663431805,0.07090017107603899,cifar100,5,True,
vkdnw_prog_rank,0.7320400451562918,0.0008885403824420121,0.9073280746281174,0.0005212233406992585,0.8728216703250155,0.0015261620281380867,0.5783887735738563,4.45958820704654e-05,0.6821174974349626,2.361780903689607e-05,0.07008477829763333,3.273196340405793e-05,0.9693333720976696,0.00046196984939727816,0.7090533068294144,0.0030573209916331025,0.7079991551278189,0.0016305605031611413,70.84399996215821,0.6071536109997171,70.56394663382162,0.07161873591257564,cifar100,5,True,
vkdnw_rank,0.624725325913081,0.0009139581298013222,0.8197480048308332,0.0008129377726088697,0.8138710515592245,0.0035506589105868567,0.5725551368202636,8.59399246197645e-05,0.6792125099429135,4.124036351974521e-05,0.06996838811953146,2.0140235410339812e-05,0.9631308704919146,0.0023312238116013494,0.7028910910320084,0.0041091729590764636,0.7054034635566089,0.0032679078422211084,70.17399992228191,0.6920636948081061,70.34118663562012,0.056519345196995474,cifar100,5,True,
vkdnw_train_rank,0.7073998995074402,0.0014848407797166865,0.8844265200015217,0.0011881423170398042,0.8929659051834834,0.0018469130409126142,0.5773234151356565,7.137522391011174e-05,0.6810749773980975,2.816477034798123e-05,0.06977004575767685,5.101414956405563e-05,0.9605918449475632,0.005052300310393929,0.7007493252367225,0.008897525965822948,0.7035231564528572,0.0037126448282160155,70.15666664713542,1.5745898737829234,70.29166663493652,0.0754686826159964,cifar100,5,True,
zen_rank,0.079080109279507,0.00024460888964159965,0.07245573333700477,0.00042772834973223335,0.00288301029048488,0.00037377436315978507,0.5054545229071882,4.3214787928234434e-05,0.6267998788960303,2.0737169427935736e-05,0.05823327806320787,3.0415520485747505e-05,0.8820244548848573,0.0006169971679891057,0.676032661844774,0.001155183949897848,0.6186934701467841,0.0016608429096331648,68.09999999389649,0.0,62.70010664475912,0.07061365351988998,cifar100,5,True,
zico_rank,0.6134307236259342,0.0006751882943571246,0.8085013972573591,0.0006145380916896953,0.7075740553146274,0.0001187307268056467,0.5719970176013394,4.1672534684656776e-05,0.6790421232458541,1.943298323480632e-05,0.07002736920608583,2.5843133684316495e-05,0.9669475614111043,0.0005713240820396642,0.7083252585695945,0.0006056960665870056,0.705531012301772,0.001329290493803821,71.10666660563152,0.0,70.5162532999593,0.015989053529019134,cifar100,5,True,
pred_model_vkdnw,0.5619633529817782,0.02255492577537803,0.7578342514612078,0.0193897958242777,0.797424989146186,0.0755874626417621,0.5693275763808827,0.0015201127658818734,0.6764528037000048,0.0013737511719292678,0.06923719573090342,0.0006647534705554356,0.9556110908790263,0.01144551542047169,0.6995757180810754,0.008180432283575649,0.6951329319853441,0.012099777890654605,70.23066662068685,0.5913045928765861,69.70142663543702,0.8548693364909072,cifar100,5,True,32.0
pred_model_vkdnw,0.6217873161781657,0.01565582937156756,0.8120116340725805,0.01465097763935554,0.8763527960524954,0.008199151244143277,0.5730185292524191,0.0009104521419258188,0.6792308162086563,0.0007027918425064218,0.06997326807549989,0.00021866071023949102,0.9656184230810508,0.0031402133556698783,0.7058535805887043,0.004252470928572542,0.7078567071221836,0.003241843067425829,70.56199996459961,0.5528190453902723,70.53385330016275,0.30268395146292776,cifar100,5,True,128.0
pred_model_vkdnw,0.6382399806760238,0.006604139607301933,0.8256438897577958,0.005986658274299812,0.9127229333290885,0.003715592596138851,0.574178072252014,0.000625014704700382,0.6798199529583537,0.00030662139570603844,0.07014303333464941,4.6315544307028824e-05,0.969923119868886,0.002229044376395918,0.7093056106905453,0.0064961145172928135,0.7078833205635122,0.004203746968720492,71.27599997253418,1.1458752126875569,70.73735996622314,0.09048060012801112,cifar100,5,True,1024.0
pred_model_vkdnw+zs,0.7167467712282021,0.00559216372562041,0.8912389548972544,0.005733518247339047,0.8777571493070605,0.06385650528366893,0.5782589135820292,0.00014395608414939038,0.6816522034634115,0.0005591447656038776,0.06998465846877526,0.0003810074171383446,0.9638888624610841,0.017614802110795438,0.7030431735272926,0.02114126054595181,0.7053789065572045,0.013573731945247105,69.99733332987468,2.5219892897632374,70.48451996600748,0.7428851487375413,cifar100,5,True,32.0
pred_model_vkdnw+zs,0.7782835930125416,0.008221991565134765,0.9316321777895504,0.005355774059720323,0.9432823924862479,0.007980069406923057,0.5805101801806687,0.00032133695387138485,0.6835300043172752,0.00022832800622414552,0.0705210519532325,8.597598365917625e-05,0.9775142995723748,0.007859188183821374,0.7160335545622317,0.007998345932824565,0.7138128963594357,0.005600231062796852,71.42599997558594,0.9098516514346762,71.17302663112794,0.4070278486669305,cifar100,5,True,128.0
pred_model_vkdnw+zs,0.8347362407533154,0.004293625085222134,0.9604400424402286,0.002105124504296892,0.9777459168464564,0.0012271049597259557,0.582292728649904,0.0006358682995433028,0.6847990938206887,0.00011692183515389847,0.07088197238142263,2.916922550788186e-05,0.9939357614475408,0.0020759590888476624,0.7264037076269225,0.0029035088694124352,0.7249281286091461,0.0012159552042227651,72.62399996154787,0.4121110761278528,72.07413329617512,0.1638252287585115,cifar100,5,True,1024.0
pred_model_vkdnw+zs+graf,0.7039226934953775,0.019678842775955954,0.8833916153020759,0.01475741703105962,0.8604666017742811,0.06224371726023483,0.5774614154894533,0.0009092216822215705,0.6811871740493688,0.001202720650493628,0.06980492112271856,0.0007182212415921608,0.965128482089996,0.015944633161942806,0.7087369889203312,0.01532956895718727,0.7042967541452745,0.008644042839095182,70.6913333034261,2.1465600125822215,70.25514663293049,1.0208769749165756,cifar100,5,True,32.0
pred_model_vkdnw+zs+graf,0.7842163910899383,0.008577529977659828,0.934513943512129,0.005453729089621223,0.9415613823127288,0.008611823219502324,0.580643789359265,0.00033005243404972715,0.6836737456586071,0.0002510749801595182,0.07060098611932823,0.00010420961630393283,0.9791568775357863,0.00882518881063087,0.7197447958492752,0.00883860375353479,0.7157325202228324,0.009017395438444924,72.23066661987305,1.1153136116954945,71.36251996320394,0.41848187429836153,cifar100,5,True,128.0
pred_model_vkdnw+zs+graf,0.8468307689245004,0.004303478690767272,0.9656020451434945,0.0019431467041953895,0.9806191014794049,0.001031917882639397,0.582570028160952,0.000632355245212627,0.6849881780503979,0.00011670591428958937,0.07093085597807569,5.261564314102601e-05,0.9930401398171809,0.0017670667210888643,0.7247231408025687,0.00286095885837055,0.7252425602903961,0.0005072653914967855,72.43999997314452,0.45387222585878356,72.09969329452717,0.1028078938133036,cifar100,5,True,1024.0


==> data/oct28/cifar10_False_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,
az_nas_rank,0.7401035535515406,0.0006692034821438177,0.912321081685004,0.0005399909453300184,0.7484955652302053,0.0015820926240141936,0.6782052993844456,0.0001081031407111622,0.9183829947129819,1.7202786315740326e-05,0.09296429053584926,7.978385890568464e-06,0.9913761456827945,0.00038650188620301687,0.9355608374063212,0.0009684357715159848,0.934478027547603,0.0008955112548077084,93.61166666666666,0.12768233150196345,93.36104666666668,0.03490910896727041,cifar10,5,False
grad_norm_rank,0.35574292696134774,0.0010511434841393326,0.48340180115430015,0.001912037458396412,0.08817176686933771,0.005512403153202431,0.6243753703516071,0.00041749849896838796,0.9060333977957876,6.30503897362981e-05,0.09149736116330767,2.0562525256332607e-05,0.9516321554666023,0.0011997249257823717,0.8862634343434344,0.004673508876481354,0.8936623615763886,0.0020495980093495126,89.09833333333333,0.37459978643881364,90.64885333333334,0.08757518230386567,cifar10,5,False
gradsign_rank,-0.09772489208819754,0.0020227284322694087,-0.12379761020036487,0.0023737592751269625,0.5063501997248262,0.00014462418034324082,0.5511722461547446,0.00018623174021853602,0.869313181525546,0.00018206752670528182,0.08166205456101447,0.00020604086884447849,0.8901948433918208,0.025389342031099684,0.8444483838383838,0.07097941073410269,0.8452254880313038,0.015658702512142433,82.90866666666668,14.349943786184905,82.80494666666667,1.059995637988923,cifar10,5,False
grasp_rank,0.3157781789019141,0.001541966341572826,0.4563853023859048,0.00197079439912459,0.002095860327714037,0.002152939905323645,0.5768863815483547,0.0007985468303297453,0.8983517872179603,0.00013104426665153064,0.09157271136725897,3.7227276655661976e-05,0.9547842330144778,0.006081142149190472,0.8848853014011079,0.012578507663698333,0.9031113729155795,0.007519373674634872,88.17166666666667,2.4406380085725323,90.86254666666666,0.21284456848446315,cifar10,5,False
jacov_rank,0.5447850722332475,0.0005964773541732867,0.7120334601758744,0.0008590621091577792,0.9230951793921289,0.0031364298591672985,0.666438614262632,5.3188853887022016e-05,0.9119259454253796,0.0001003076916938646,0.09092594144409752,7.471960665270561e-05,0.9554125222249876,0.0037545528380964932,0.8985887096774194,0.006873743819396372,0.9032553090613937,0.003819603208401784,89.971,1.4640841847380253,90.44994,0.26942443735570987,cifar10,5,False
naswot_rank,0.5561145880856072,0.0002134097465843671,0.7420440568511333,0.0001960172206295432,0.7317565538742546,0.00010917532205164907,0.6656032017091144,2.4883600553337514e-05,0.9144853652650093,6.735355726357303e-06,0.09249245131887375,4.0418007123892735e-06,0.9801234302525259,0.0014311717439761424,0.91302834799609,0.006859739087388892,0.926730578055119,0.0018599815557651487,90.03,1.4758048651498608,93.10600666666667,0.0072737503699502005,cifar10,5,False
snip_rank,0.4541114200781765,0.0008407060411626578,0.6154919195309784,0.000788615335862553,0.155145080297847,0.006155018904156887,0.6475829799123656,0.00011375577446407055,0.9097002893357894,2.029839950423239e-05,0.09160182087352824,1.6986271412419923e-05,0.9501259412093275,0.0027110519498962098,0.883168569566634,0.011334504623362227,0.8962568720388818,0.005840763138133172,88.09233333333333,2.417465270346886,90.88036666666667,0.05255561604412592,cifar10,5,False
synflow_rank,0.5713872139358409,0.0002586257150469774,0.7687702408452376,0.00019756530206178864,0.03832933396352915,0.00015932218602679612,0.6629236059743497,3.5400635765915967e-05,0.9149068899841358,6.832776108153995e-06,0.09286593804243007,1.4982775028845227e-06,0.9910875569244775,0.0006832988492472597,0.9351265200391007,0.0032725940368456396,0.9349703743667586,0.001835451014935564,93.63533333333334,0.8924828040671533,93.35381333333332,0.007930482681115117,cifar10,5,False
te_nas_rank,0.48826995013731855,0.0017331039494807665,0.6753564402117567,0.0021524145953496676,0.5672301989812409,0.0005628465795811022,0.6550246159494424,0.00018461238803227869,0.912060773988444,5.1980824656281786e-05,0.09229868061216581,2.8064902017753348e-05,0.977560868164041,0.0009308373085168731,0.921315457803845,0.0013420001415111133,0.9219396869238838,0.0012587942391072532,92.09433333333334,0.2117834323600941,92.22515333333332,0.05369292111421966,cifar10,5,False
vkdnw_chisquare_rank,0.008041098684794943,0.0030753158046722107,0.0103067747976817,0.004387227960485219,-0.5392406976728334,0.0009621132624297081,0.4510733405372453,0.00035312488644185955,0.8239684461781159,7.542812015553976e-05,0.06006934019551957,3.0660227351851254e-05,0.10607062759820167,0.0,0.09999999999999999,0.0,0.1,0.0,10.0,0.0,10.0,0.0,cifar10,5,False
vkdnw_comb_rank,0.7341333001858468,0.00042414207703083876,0.9069456739834493,0.00027248802910117344,0.7307642364058153,0.00036410114225371627,0.6767125713342681,3.2310838691741484e-05,0.9182393576227923,6.525529580777755e-06,0.09307173921063593,6.798803253694942e-06,0.9907273252929235,0.0007972008638094194,0.9346473932877158,0.0015004029875108793,0.9345146335240931,0.0014659250480317345,93.40933333333334,0.17130868824045722,93.31942666666666,0.01874519790358375,cifar10,5,False
vkdnw_dim_rank,0.5800713360826295,0.0,0.7226390859441756,0.0,0.4032960149707012,0.0,0.6256429097819992,0.0,0.9082795305477284,0.0,0.0927329536043909,0.0,0.9886033857441758,0.0,0.9131953405017921,0.0,0.9321646030486879,0.0,89.37,0.0,93.10213333333333,0.0,cifar10,5,False
vkdnw_exp_rank,0.701468714351521,0.0009296678891463244,0.8869577560592372,0.0007571021138200585,0.6660679253167465,0.0003448849210176673,0.6710070175482936,7.406708537226528e-05,0.9173559572676231,1.880134144084912e-05,0.09303516786429405,2.0476060164151423e-05,0.9919412026129558,0.00046837345882721094,0.9362321212121213,0.0009477131762674945,0.9350770896625106,0.0009201315711509749,93.705,0.1730165374240934,93.45752666666667,0.025035556936300038,cifar10,5,False
vkdnw_prog_rank,0.7169411162849497,0.0004634198986264073,0.8990631761206856,0.0003423467782585972,0.6662670345945443,0.00035239896526593036,0.6720313465829914,3.006450923139416e-05,0.9176434789869139,8.571108695588833e-06,0.09307386327123676,5.8453507328197665e-06,0.9922297104889012,0.0008433905776465773,0.9366044281524927,0.0012959946391983533,0.9350638866457824,0.0004627952266100703,93.75733333333334,0.2252085453282952,93.44494,0.02652855275192481,cifar10,5,False
vkdnw_rank,0.5215614072947855,0.0003444951123257093,0.7133428930429296,0.00047041158077052976,0.45961394489871443,0.0023908697292539475,0.6321611791885516,0.0003646029583416353,0.9100215678731143,5.4214053705530725e-05,0.09291760529123197,2.165132622446074e-05,0.9901018480001011,0.0008798094585459975,0.9332812707722384,0.0006090516449449669,0.9336716333924955,0.0011775731467281365,93.261,0.16623945246407565,93.23195333333334,0.049373207984359437,cifar10,5,False
vkdnw_train_rank,0.6999951661969204,0.000715902111179543,0.8812608649644709,0.00047949422324408073,0.6774828599737563,0.0008126161200685295,0.6706975513942213,8.927662644818735e-05,0.9171077324035464,2.0221617618156987e-05,0.09296979672156697,8.832106301063517e-06,0.9885673244747146,0.0008277459728853228,0.9300715672857608,0.002477831920143504,0.9333401272453585,0.0006591272433960863,92.67833333333333,0.6203236162592002,93.28604666666666,0.03420434182965666,cifar10,5,False
zen_rank,0.24399209468055258,0.00013064626832033543,0.3213012555558983,0.00023788037715556296,0.5236149919634019,0.00016633655548725198,0.6096727183762972,2.6100403911776483e-05,0.8932303121658862,9.981993153534687e-06,0.0868748114721779,1.3534367507887449e-05,0.9470508831346441,7.992291301583318e-05,0.9037295014662758,0.0002909152127353685,0.8861606444201815,0.00015645589988880858,90.64500000000001,0.0,88.85836,0.02455165077048972,cifar10,5,False
zico_rank,0.590027890943831,0.0004532425596006584,0.7848548403656305,0.0003823342698908327,0.5294115147532505,4.0096290080722853e-05,0.6661601878532536,4.3047905627198724e-05,0.9157300205189014,8.185155444956895e-06,0.09302220809749003,4.745804021151267e-06,0.9923857589828472,0.00014974906200392437,0.9367932583903553,0.00048001891451346525,0.9356055458779166,0.0002520356993494169,93.76,0.0,93.39243333333333,0.021041585808422462,cifar10,5,False


==> data/oct28/cifar10_True_log.csv <==
pred_name,kendall,kendall,spearman,spearman,pearson,pearson,auc_roc,auc_roc,auc_pr,auc_pr,auc_pr10,auc_pr10,gain_norm,gain_norm,gain_exp,gain_exp,gain_log,gain_log,acc_top1,acc_top1,acc_top50,acc_top50,dataset,no_seeds,archs_filtered,train_size
,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,mean,std,,,,
az_nas_rank,0.7129827013520571,0.0005529091987621017,0.8934415501592244,0.0005537709874873876,0.8111643812863912,0.002595958274684162,0.6171813686802656,0.00010218354545323497,0.9213567444592918,1.1502690049859477e-05,0.09302898994481533,5.745415344174728e-06,0.9918503562157512,0.0004929810842620872,0.9359336591723689,0.0008970741542690372,0.9353959707940989,0.0008092694813662706,93.64033333333334,0.0977127308889567,93.3878,0.02310555488765208,cifar10,5,True,
grad_norm_rank,0.32826585590482404,0.002096722824244661,0.43887960392165326,0.0038036595380853346,0.08844795324214283,0.006435828101906623,0.5624312105879197,0.0008577128114925134,0.9112745054343087,9.762493910294027e-05,0.09177709601539774,4.094451393801568e-05,0.9516321554666023,0.0011997249257823717,0.8862634343434344,0.004673508876481354,0.8936623615763886,0.0020495980093495126,89.09833333333333,0.37459978643881364,90.64885333333334,0.08757518230386567,cifar10,5,True,
gradsign_rank,-0.4319915130103964,0.003478587363997419,-0.6103763376613842,0.004305205531620686,-0.414423658872631,0.0032088730230914637,0.4168725420079623,0.0004311853847936775,0.8650729572869373,0.00022322421442155178,0.0814567975446262,0.00024254546043106785,0.8866809610748424,0.023800579670944864,0.8483446236559139,0.07290685391072561,0.8588208867665154,0.014613815020268149,82.90866666666668,14.349943786184905,82.41432,1.7785965181069618,cifar10,5,True,
grasp_rank,0.35192528005081625,0.0020282002764201936,0.505060633437916,0.0033895111788573226,0.0014957051784386872,0.007027510881194384,0.5721812974861431,0.0006384934332632488,0.9122499797850327,0.00010105386436044156,0.09185753191651727,4.7828941218986305e-05,0.9548122327754911,0.006113451884334965,0.8848853014011079,0.012578507663698333,0.9031113729155795,0.007519373674634872,88.17166666666667,2.4406380085725323,91.07097999999999,0.15368710203960836,cifar10,5,True,
jacov_rank,0.6155335825496941,0.0007843981938515036,0.7997273007836487,0.00045101707182346136,0.6268323758162774,0.014236430966870491,0.6113713725611472,5.2731732930716634e-05,0.9182785761281039,5.976109039814569e-05,0.09179625046913895,6.862535139426002e-05,0.9630675774371282,0.004192797728037293,0.9027730335614207,0.007097696778669339,0.9085292689385159,0.004874272307810695,89.971,1.4640841847380253,91.20678666666667,0.2552893539147799,cifar10,5,True,
naswot_rank,0.5707109257351451,0.000451005603944353,0.7615887955471774,0.0004990969545961286,0.8274330439108356,6.359408815371389e-05,0.6084837735993454,1.984203032113364e-05,0.918796457762797,9.537681277570855e-06,0.09260141643055075,1.4842890615988547e-05,0.9801234302525259,0.0014311717439761424,0.91302834799609,0.006859739087388892,0.926730578055119,0.0018599815557651487,90.03,1.4758048651498608,93.10600666666667,0.0072737503699502005,cifar10,5,True,
snip_rank,0.43084284839925446,0.000711618366683982,0.5909970580311739,0.0007354409561709838,0.16341587087081516,0.008412272680531954,0.590062263073732,0.00013315838823862707,0.9145417025806998,2.3102660267277674e-05,0.09184036632979639,4.205601538588416e-05,0.9501259412093275,0.0027110519498962098,0.883168569566634,0.011334504623362227,0.8962568720388818,0.005840763138133172,88.09233333333333,2.417465270346886,90.88036666666667,0.05255561604412592,cifar10,5,True,
synflow_rank,0.5608887018891741,0.0001187489491350694,0.7580081172242521,0.0001098056317861435,0.06611214602946563,0.0002863063604107166,0.6041674620706591,1.05062578153941e-05,0.9188016332381908,3.246294811587172e-06,0.09300445708537244,2.3615442460290057e-06,0.9910875569244775,0.0006832988492472597,0.9351265200391007,0.0032725940368456396,0.9349703743667586,0.001835451014935564,93.63533333333334,0.8924828040671533,93.35381333333332,0.007930482681115117,cifar10,5,True,
te_nas_rank,0.5360799174731196,0.0026492654560034876,0.7210458918117266,0.002741585469718038,0.5679912750685914,0.0010404279847870865,0.6035974335429172,0.00019068100182936248,0.917874677131825,4.77620600500938e-05,0.09264119177970073,2.118278302875296e-05,0.9827384505307869,0.0009532190135880232,0.9253665200391007,0.0018362288062479996,0.9276178548747481,0.0010213776233802987,92.31733333333334,0.46354551496529794,92.71028666666666,0.038342974149982736,cifar10,5,True,
vkdnw_chisquare_rank,0.22783039041160333,0.0047321478959143235,0.3372348199281387,0.007129404384099287,0.3431118797482231,0.003931985467127662,0.5722043197013083,0.0008936118855271941,0.906287396026476,0.00032863037593151454,0.08904029628713775,7.916310045184869e-05,0.9393708364231198,0.004648392916185995,0.8886244053437602,0.006029648785016451,0.8869353366914414,0.007764682795739122,88.47666666666666,1.243667850441677,88.40149999999998,0.1797027020139344,cifar10,5,True,
vkdnw_comb_rank,0.7531276777100009,0.0004829388616547646,0.9204276410429497,0.0002381626386092953,0.8616964597383838,0.001139455149060562,0.619683225475459,3.542160703264731e-05,0.9218924468333818,6.749803489497471e-06,0.09308328957267768,8.302556156866313e-06,0.9910328515518871,0.000968752209211746,0.9348909742587164,0.001668756491651602,0.9344092109005151,0.001340807401246349,93.426,0.19489883415648232,93.37438,0.024716240724580178,cifar10,5,True,
vkdnw_dim_rank,0.6256569849828141,0.0,0.7670492258464191,0.0,0.6368488589726387,0.0,0.6049515916509558,0.0,0.9187675618633355,0.0,0.0928917037850035,0.0,0.9886033857441758,0.0,0.9318275333985012,0.0,0.9335925480704408,0.0,89.37,0.0,93.10213333333333,0.0,cifar10,5,True,
vkdnw_exp_rank,0.6983260485692796,0.0011762713671785482,0.8840455234569957,0.0009412045327812247,0.8167287688945821,0.002169897585862729,0.6159486578950373,0.0001042057766859393,0.9212222472819571,1.7297019564697543e-05,0.09310807831179485,1.441656633743869e-05,0.9921178182182906,0.0005148800456003633,0.9361871684587815,0.0007282953320170875,0.9352948795131988,0.000599606090223702,93.61333333333333,0.09159845947273985,93.44950666666668,0.018993747509239198,cifar10,5,True,
vkdnw_prog_rank,0.7358306670895127,0.0006700741912576446,0.9111776241247231,0.00043654923675728706,0.8305811279890388,0.0018146359725857099,0.6183505234173976,5.9529612403143305e-05,0.9217041549543422,1.0325077722300735e-05,0.0930686437847777,6.3344178706071105e-06,0.9922306009531155,0.0008376557147278813,0.936622724014337,0.0012821470738779643,0.9351011004232591,0.0009808179689012324,93.75733333333334,0.2252085453282952,93.45374000000001,0.038877667111079296,cifar10,5,True,
vkdnw_rank,0.6066357134049134,0.0010434564719522808,0.8029657907842755,0.0010265797052521476,0.7956697016610085,0.0031808586246802537,0.6091041615074126,0.00010681688240283685,0.9197731276011384,2.2093416197360467e-05,0.09299231459152893,1.769833308547704e-05,0.9901018480001011,0.0008798094585459975,0.9332812707722384,0.0006090516449449669,0.9336716333924955,0.0011775731467281365,93.261,0.16623945246407565,93.23195333333334,0.049373207984359437,cifar10,5,True,
vkdnw_train_rank,0.723996711611535,0.001151072260886917,0.896845139194699,0.0007888763897124163,0.8565039109270941,0.0024644847515721746,0.6172089576300902,8.13198741946693e-05,0.9213858453294435,1.251474208058755e-05,0.09307669037089797,2.0080002305523943e-05,0.9898059380890241,0.0006082333414741764,0.9325556793743891,0.0014238945266188258,0.9331263523518963,0.0012163057824103578,93.38,0.22832725052725134,93.3391,0.03107385467630193,cifar10,5,True,
zen_rank,0.10209544902542063,0.0002166672056675835,0.10329257669312353,0.0004137797442530685,0.10746943779462152,0.00033785995951832317,0.5262053642398294,5.856840221326304e-05,0.8935100285919855,1.3724732161641112e-05,0.08726428359881377,1.1125460014445237e-05,0.9489307093584454,0.00035834044500538434,0.9037295014662758,0.0002909152127353685,0.8861606444201815,0.00015645589988880858,90.64500000000001,0.0,88.96224,0.033571783787381265,cifar10,5,True,
zico_rank,0.6068269581396472,0.0006041962096994081,0.8018789400728039,0.000567289816039336,0.6499776967388003,0.00018757500121990118,0.6090549364577835,8.194358236293378e-05,0.9199118837458672,1.0565374397080666e-05,0.0931044556545228,2.750125173086322e-06,0.9923857589828472,0.00014974906200392437,0.9367932583903553,0.00048001891451346525,0.9356055458779166,0.0002520356993494169,93.76,0.0,93.39243333333333,0.021041585808422462,cifar10,5,True,
pred_model_vkdnw,0.5746642400652416,0.06734553849122871,0.7680609763220572,0.06585656540951922,0.7680408644291831,0.16726159980525315,0.6043146333047068,0.009461123360925005,0.9188617970321555,0.0014925139553657093,0.09285596207520291,0.00020529260856172487,0.9868034243468495,0.00359146067498445,0.9304594167481264,0.005755538705935021,0.9286971593748812,0.005025077631672464,93.41099999999999,0.60147457690801,93.07472,0.2973979727944153,cifar10,5,True,32.0
pred_model_vkdnw,0.631590737942365,0.016182418530891366,0.819652399858717,0.01756908450672513,0.8958485757252458,0.010322454372947867,0.6110160597095804,0.0012232096422999062,0.9201936888798313,0.00027709603071501046,0.09308021664123996,0.00010369538242903634,0.9892603322335013,0.004020818058254867,0.9299970804822418,0.008398623183638373,0.9330991846576465,0.0014665801611393665,92.752,1.3118024072075618,93.42445333333333,0.17761706092978846,cifar10,5,True,128.0
pred_model_vkdnw,0.6462326813225607,0.007874809132401024,0.8336539562773216,0.006559955476677017,0.9260220113540004,0.0030807281972106038,0.6122957857748693,0.0008861329393035374,0.920457980350508,0.00013477316955552742,0.09311940501973814,3.8815612012946486e-05,0.9918951354289224,0.0012251489268445767,0.9350406419028999,0.0009406849662794014,0.935989634341832,0.0011422311726703514,93.6,0.31190944198597,93.42240666666666,0.07910456300928086,cifar10,5,True,1024.0
pred_model_vkdnw+zs,0.7245784281920461,0.015087947217034391,0.8992397534318106,0.010394822209982333,0.8398541639948345,0.10147438473056966,0.617915966939861,0.0005002895554303482,0.9215183860554749,0.000348079889976927,0.09307389005371677,0.00019090332835970957,0.9912736355993488,0.00303076769840619,0.9354207363962204,0.002542971175598109,0.9343505327891213,0.003940616669167302,93.54666666666667,0.1928982172603549,93.38159999999999,0.3155711902425708,cifar10,5,True,32.0
pred_model_vkdnw+zs,0.7828942926812019,0.011899796189843609,0.9354002071421323,0.0067364440116209155,0.9422592726595205,0.010906682385203285,0.6206984194159777,0.0007007186207174313,0.9223406851465985,0.00018128441192066458,0.09332396879994549,0.00013154847186676587,0.9949836475640664,0.0017846910018980242,0.9394267122841317,0.0020295224119978796,0.9376822513020399,0.0015349498201380277,94.07933333333332,0.2930434173368228,93.67754,0.18741026504555527,cifar10,5,True,128.0
pred_model_vkdnw+zs,0.8405210059183403,0.0025847524093425634,0.9636720098026595,0.0011614652082108802,0.972785840457386,0.0015806666825837368,0.6232180397275485,0.0005503932061810186,0.9229469012456178,8.594151414936045e-05,0.09346235107111514,3.9376440012529305e-05,0.9979361042416459,0.0008264776805645313,0.941283183447377,0.0016391211813095714,0.9405127054438263,0.0008787621007218225,94.14666666666668,0.22692081340316603,93.96766666666667,0.038214874939828745,cifar10,5,True,1024.0
pred_model_vkdnw+zs+graf,0.7206197834472623,0.024551384284101106,0.8956049971832399,0.018797077805327498,0.8333637786880965,0.104142672976925,0.6171574938061597,0.000697223598570562,0.9214879348576467,0.00039876034599382117,0.09310675275469155,0.00019487673155960694,0.9913239057681746,0.004054507130304574,0.9351075594656241,0.004073045736898526,0.9341131718851348,0.004244028201002414,93.547,0.42600762903965894,93.39666,0.36613026931833037,cifar10,5,True,32.0
pred_model_vkdnw+zs+graf,0.7947653592026171,0.010795396069210999,0.9413566907584505,0.006531593165045933,0.944115570967025,0.01037333981737968,0.621104262826724,0.0006987900637738877,0.9224977123825624,0.00015357699132255027,0.09337050095911334,5.5276686192853716e-05,0.9957968620507895,0.0011107432188154583,0.939850430107527,0.001601852468936115,0.9386431197908991,0.00132594886861929,94.05666666666667,0.18184242262647368,93.79851333333333,0.10558821640906138,cifar10,5,True,128.0
pred_model_vkdnw+zs+graf,0.8579209525485096,0.0014181572896886435,0.9705889040191495,0.0007352606375562267,0.9765219372181522,0.0011338636630448841,0.6237274640672307,0.0005386272393393257,0.923115779828176,7.512438997165555e-05,0.0935393113400532,3.320521851456068e-05,0.9988269066541573,0.0005875094486454993,0.9417421244705115,0.001385099802832677,0.9416438324071107,0.0005227519722683742,94.14833333333334,0.20538581580365825,94.00412666666668,0.016497986409117527,cifar10,5,True,1024.0

